Trainable Communication Systems: Concepts and Prototype

We consider a trainable point-to-point communication system, where both transmitter and receiver are implemented as neural networks (NNs), and demonstrate that training on the bit-wise mutual information (BMI) allows seamless integration with practical bit-metric decoding (BMD) receivers, as well as joint optimization of constellation shaping and labeling. Moreover, we present a fully differentiable neural iterative demapping and decoding (IDD) structure which achieves significant gains on additive white Gaussian noise (AWGN) channels using a standard 802.11n low-density parity-check (LDPC) code. The strength of this approach is that it can be applied to arbitrary channels without any modifications. Going one step further, we show that careful code design can lead to further performance improvements. Lastly, we show the viability of the proposed system through implementation on software-defined radios (SDRs) and training of the end-to-end system on the actual wireless channel. Experimental results reveal that the proposed method enables significant gains compared to conventional techniques.

==> figs/exit_chart.tikz <==
\begin{tikzpicture} [spy using outlines={magnification=3, connect spies}]
\begin{axis}[
width=0.9\linewidth,
height=0.9\linewidth,
xmajorgrids,
yminorticks=true,
ymajorgrids,
yminorgrids,
legend pos=south east,        
legend style={legend cell align=left},%,align=left,draw=white!15!black, font=\footnotesize},
xlabel={$I_{A,V},I_{E,C}$},
ylabel={$I_{E,V},I_{A,C}$},
%ymode=lin,
%xmode=lin,
mark size=1.5pt,
xmin=0,
xmax=1,
ymin=0,
ymax=1
]	
% \pgfplotstableread \datatable

			\definecolor{C0}{HTML}{1F77B4}
			\definecolor{C1}{HTML}{FF7F0E}
			\definecolor{C2}{HTML}{2CA02C}
			\definecolor{C3}{HTML}{D62728}
			\definecolor{C4}{HTML}{9467BD}

\addplot[color= C0, thick] table [x index=0,y index=1] {figs/exit_vnd5.dat};
\addlegendentry{VND+demapper}

\addplot[color= C3, thick] table [x index=0,y index=1] {figs/exit_cnd.dat};
\addlegendentry{CND}

%\addplot[color= C4, thick] table [x index=0,y index=1] {figs/exit_2.dat};
%\addlegendentry{Demapper}

%\addplot[color= apfelgruen, thick,each nth point={1}] table [x index=0,y index=1] {figs/exit1_1.dat};
%\addlegendentry{Non-IDD Trajectory}

\addplot[color= C2] table [x index=0,y index=1] {figs/exit_traj.dat};
\addlegendentry{IDD Trajectory}
s

\coordinate (spypoint1) at (axis cs:0.32,0.85);
\coordinate (magnifyglass1) at (axis cs:0.6,0.49);

%\node[align=center,color=orange] (node1) at (axis cs:0.1585,0.5695) {\tiny{Block LDPC}};
%\node[align=center,color=orange] (node1) at (axis cs:0.144,0.549) {\tiny{gets stuck}};

\end{axis}

%\spy [black,width=4.5cm,height=2.4cm] on (spypoint1) in node [fill=none] at (magnifyglass1);
\spy[black,width=4.5cm,height=2.4cm] on (spypoint1) in node [fill=none] at (magnifyglass1);



\end{tikzpicture}
